In-Hand Gravitational Pivoting Using Tactile Sensing

We study gravitational pivoting, a constrained version of in-hand manipulation, where we aim to control the rotation of an object around the grip point of a parallel gripper. To achieve this, instead of controlling the gripper to avoid slip, we embrace slip to allow the object to rotate in-hand. We collect two real-world datasets, a static tracking dataset and a controller-in-the loop dataset, both annotated with object angle and angular velocity labels. Both datasets contain force-based tactile information on ten different household objects. We train an LSTM model to predict the angular position and velocity of the held object from purely tactile data. We integrate this model with a controller that opens and closes the gripper allowing the object to rotate to desired relative angles. We conduct real-world experiments where the robot is tasked to achieve a relative target angle. We show that our approach outperforms a sliding-window based MLP in a zero-shot generalization setting with unseen objects. Furthermore, we show a 16.6% improvement in performance when the LSTM model is fine-tuned on a small set of data collected with both the LSTM model and the controller in-the-loop. Code and videos are available at https://rhys-newbury.github.io/projects/pivoting/

==> boxplot.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be833, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'boxplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{550.49998847bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61580383)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{boxplot.pdf}}%
    \put(0.10113081,0.14168938){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.08732972,0.18528611){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.08732972,0.23024524){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.08732972,0.27384197){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.08732972,0.3174387){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.08732972,0.36103543){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.08732972,0.40463216){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0.08732972,0.44822889){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}70\end{tabular}}}}%
    \put(0.08732972,0.49318802){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0.08732972,0.53678475){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}90\end{tabular}}}}%
    \put(0.07352863,0.58038148){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.06803907,0.0217994){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Breadboard\end{tabular}}}}}%
    \put(0.15874749,0.02997384){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Deodorant\end{tabular}}}}}%
    \put(0.27008261,0.05858425){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Earbud\end{tabular}}}}}%
    \put(0.34750767,0.05313468){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Magnet\end{tabular}}}}}%
    \put(0.46786187,0.09128182){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pill\end{tabular}}}}}%
    \put(0.49968749,0.03951077){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Shampoo\end{tabular}}}}}%
    \put(0.61272561,0.07084596){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Spray\end{tabular}}}}}%
    \put(0.68728962,0.06267161){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Swisse\end{tabular}}}}}%
    \put(0.73072288,0.02316208){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Toothbrush\end{tabular}}}}}%
    \put(0.81505531,0.02452447){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{45}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Toothpaste\end{tabular}}}}}%
    \put(0.05787468,0.27792916){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Angle Error (\end{tabular}}}}}%
    \put(0.05787468,0.44005451){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}°\end{tabular}}}}}%
    \put(0.05787468,0.45095369){\color[rgb]{0.34901961,0.34901961,0.34901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l})\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{boxplot.pdf}}%
    \put(0.7473161,0.55177113){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MLP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{boxplot.pdf}}%
    \put(0.86957768,0.55177113){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LSTM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{boxplot.pdf}}%
  \end{picture}%
\endgroup%


==> images/hist.csv <==
Object,LSTM,errorL,MLP,errorM
Breadboard,8.18,5.56,13.81,13.81
Deodorant,4.16,4.38,9.40,9.40
Earbud,12.45,9.28,15.24,15.24
Magnet,9.32,7.43,14.22,14.22
Pill,7.76,6.42,13.65,13.65
Shampoo,4.45,4.99,15.13,15.13
Spray,6.25,5.93,12.91,12.91
Swiss,3.94,3.09,6.09,6.09
Toothbrush,4.55,3.82,13.77,13.77
Toothpaste,14.84,10.68,16.14,16.14

==> images/non_tuned.csv <==
object,mlp,lstm
Toothpaste,19.00175,12.70013
Toothbrush,24.11117,10.73893
Swisse,25.51326,21.15445
Spray,23.31233,19.63004
Shampoo,25.44105,13.61259
Pill,23.24518,21.03836
Magnet,14.47671,18.26184
Earbud,21.03329,21.46575
Deodorant,19.89894,7.131109
Breadboard,28.90732,19.87559

==> images/obj_finetuned.csv <==
object,mlp,lstm
Toothpaste,16.85419778,15.62311178
Toothbrush,25.34012444,7.821101111
Swisse,17.39587111,9.48804
Spray,42.55034744,16.40250989
Shampoo,14.74126889,8.630816667
Pill,18.21802833,14.93294222
Magnet,20.14241111,20.392022
Earbud,26.71960511,18.46753411
Deodorant,26.00515333,4.951637778
Breadboard,29.77320889,11.72035333

==> images/per_obj_results.csv <==
Object,LSTM,errorL,MLP,errorM
Breadboard,8.178620125,5.558460144,13.80873047,13.80873047
Deoderant,4.163918906,4.377014422,9.402888332,9.402888332
Earbuds,12.44842152,9.276852443,15.24156199,15.24156199
Magnet,9.316029691,7.434935008,14.2178075,14.2178075
Pills,7.755766399,6.417194572,13.65376003,13.65376003
Shampoo,4.450403503,4.992050049,15.12584193,15.12584193
Spray,6.249069527,5.928603438,12.90747351,12.90747351
Swisse,3.937473238,3.090636725,6.094701859,6.094701859
Toothbrush,4.548305132,3.817590327,13.76911825,13.76911825
Toothpaste,14.84373228,10.67689213,16.13739697,16.13739697

==> images/perc.csv <==
angle,mlp,lstm
1,2.22,4.44
2,7.78,13.33
3,8.89,18.89
4,10.00,22.22
5,13.33,25.56
6,16.67,26.67
7,20.00,31.11
8,22.22,36.67
9,24.44,38.89
10,24.44,42.22
11,30.00,47.78
12,31.11,53.33
13,36.67,58.89
14,37.78,61.11
15,38.89,66.67
16,40.00,68.89
17,41.11,70.00
18,43.33,74.44
19,47.78,77.78
20,50.00,78.89
21,52.22,83.33
22,54.44,84.44
23,57.78,85.56
24,61.11,87.78
25,63.33,90.00
26,65.56,90.00
27,65.56,92.22
28,66.67,92.22
29,68.89,93.33
30,70.00,94.44
31,72.22,94.44
32,73.33,94.44
33,74.44,94.44
34,75.56,95.56
35,76.67,95.56
36,77.78,96.67
37,78.89,96.67
38,78.89,96.67
39,78.89,97.78
40,81.11,97.78
41,81.11,98.89
42,81.11,98.89
43,81.11,98.89
44,82.22,98.89
45,83.33,100.00
46,84.44,100.00
47,84.44,100.00
48,85.56,100.00
49,85.56,100.00
50,87.78,100.00
51,88.89,100.00
52,90.00,100.00
53,91.11,100.00
54,92.22,100.00
55,93.33,100.00
56,93.33,100.00
57,94.44,100.00
58,95.56,100.00
59,95.56,100.00
60,97.78,100.00
61,97.78,100.00
62,97.78,100.00
63,97.78,100.00
64,97.78,100.00
65,98.89,100.00
66,98.89,100.00
67,98.89,100.00
68,98.89,100.00
69,98.89,100.00
70,98.89,100.00
71,98.89,100.00
72,98.89,100.00
73,98.89,100.00
74,98.89,100.00
75,98.89,100.00
76,98.89,100.00
77,98.89,100.00
78,98.89,100.00
79,98.89,100.00
80,98.89,100.00
81,98.89,100.00
82,98.89,100.00
83,98.89,100.00
84,98.89,100.00
85,98.89,100.00
86,98.89,100.00
87,100.00,100.00
88,100.00,100.00
89,100.00,100.00
90,100.00,100.00

==> images/section_data.csv <==
t,velocity,position,,,,,,
0,0,0,,,,,,
0.02,0,0,,,,,,
0.03,0,0,,,,,,
0.05,0,0,,,,,,
0.07,0,0,,,,,,
0.08,0,0,,,,,,
0.10,0,0,,,,,,
0.12,0,0,,,,,,
0.13,0,0,,,,,,
0.15,0,0,,,,,,
0.17,0,0,,,,,,
0.18,0,0,,,,,,
0.20,0,0,,,,,,
0.22,0,0,,,,,,
0.23,0,0,,,,,,
0.25,0,0,,,,,,
0.27,0,0,,,,,,
0.28,0,0,,,,,,
0.30,0,0,,,,,,
0.32,0,0,,,,,,
0.33,0,0,,,,,,
0.35,0,0,,,,,,
0.37,0,0,,,,,,
0.38,0,0,,,,,,
0.40,0,0,,,,,,
0.42,0,0,,,,,,
0.43,0,0,,,,,,
0.45,0,0,,,,,,
0.47,0.96159178,0,,,,,,
0.48,0.96159178,0,,,,,,
0.50,0.96159178,0,,,,,,
0.52,0.96159178,0,,,,,,
0.53,3.928970098,0,,,,,,
0.55,8.826917648,0,,,,,,
0.57,18.6323967,0.473920882,,,,,,
0.58,35.13196182,1.234163523,,,,,,
0.60,57.68107605,1.628293037,,,,,,
0.62,83.52357483,2.814067841,,,,,,
0.63,115.0867844,5.368841171,,,,,,
0.65,148.8734741,8.271179199,,,,,,
0.67,184.8498535,11.13318062,,,,,,
0.68,221.4182434,14.68229294,,,,,,
0.70,255.1257172,21.03486824,,,,,,
0.72,284.1817017,27.68978691,,,,,,
0.73,313.1459961,36.1332283,,,,,,
0.75,333.04776,44.65667343,,,,,,
0.77,351.0506287,54.46312714,,,,,,
0.78,372.7723694,63.11138916,,,,,,
0.80,387.8930664,69.12178802,,,,,,
0.82,399.5756531,77.68437958,,,,,,
0.83,411.650238,89.17466736,,,,,,
0.85,414.2919006,100.3214951,,,,,,
0.87,393.126709,109.8181992,,,,,,
0.88,376.3937988,120.543129,,,,,,
0.90,345.2607117,126.501358,,,,,,
0.92,298.302124,129.5352936,,,,,,
0.93,252.7014313,129.6376038,,,,,,
0.95,223.8233643,128.2151337,,,,,,
0.97,177.2285309,126.4634857,,,,,,
0.98,133.5339203,123.8431549,,,,,,
1.00,105.1760406,122.0585861,,,,,,
1.02,70.73907471,120.890976,,,,,,
1.03,27.09145927,120.8280792,,,,,,
1.05,-0.150583625,120.776062,,,,,,
1.07,-22.02857018,121.4119263,,,,,,
1.08,-43.35541534,121.7700119,,,,,,
1.10,-55.27090454,122.1080475,,,,,,
1.12,-51.92658997,122.8040924,,,,,,
1.13,-49.20242691,122.4911728,,,,,,
1.15,-33.68052673,122.1095428,,,,,,
1.17,-18.43419456,122.0298691,,,,,,
1.18,-3.187863588,121.9773102,,,,,,
1.20,5.974938869,121.9440613,,,,,,
1.22,15.27636051,121.9240494,,,,,,
1.23,12.22108841,121.9127426,,,,,,
1.25,9.165816307,121.9069061,,,,,,
1.27,6.110544205,121.9043732,,,,,,
1.28,3.055272102,121.9036713,,,,,,
1.30,0,121.9039307,,,,,,
1.32,0,121.7429581,,,,,,
1.33,0,121.8126602,,,,,,
1.35,0,121.8572311,,,,,,
1.37,0,121.8843918,,,,,,
1.38,0,121.9000244,,,,,,
1.40,0,121.9083023,,,,,,
1.42,0,121.9120941,,,,,,
1.43,0,121.9133301,,,,,,
1.45,0,121.9132309,,,,,,
1.47,0,121.912529,,,,,,
1.48,0,121.9116211,,,,,,
1.50,0,121.910759,,,,,,
1.52,0,121.9100189,,,,,,
1.53,0,121.9094238,,,,,,
1.55,0,121.9089737,,,,,,
1.57,0,121.9086609,,,,,,
1.58,0,121.9084396,,,,,,
1.60,0,121.9083023,,,,,,
1.62,0,121.9082031,,,,,,
1.63,0,121.9081497,,,,,,
1.65,0,121.9081192,,,,,,
1.67,0,121.9081039,,,,,,
1.68,0,121.9080963,,,,,,
1.70,0,121.9080963,,,,,,
1.72,0,121.9080963,,,,,,
1.73,0,121.9080963,,,,,,
1.75,0,121.7464676,,,,,,
1.77,0,121.8154221,,,,,,
1.78,0,121.6976395,,,,,,
1.80,0,121.7931747,,,,,,
1.82,0,121.8521957,,,,,,
1.83,0,121.8867035,,,,,,
1.85,0,121.905426,,,,,,
1.87,0,121.9144287,,,,,,
1.88,0,121.756134,,,,,,
1.90,0,121.825386,,,,,,
1.92,0,121.706459,,,,,,
1.93,0,121.8003235,,,,,,
1.95,0,121.8576355,,,,,,
1.97,0,121.7290344,,,,,,
1.98,0,121.6538773,,,,,,
2.00,0,121.774765,,,,,,
2.02,0,121.8478851,,,,,,
2.03,0,121.889473,,,,,,
2.05,0,121.9111023,,,,,,
2.07,0,121.9207153,,,,,,
2.08,0,121.9235306,,,,,,
2.10,0,121.7612076,,,,,,
2.12,0,121.8279419,,,,,,
2.13,0,121.8691483,,,,,,
2.15,0,121.8932266,,,,,,
2.17,0,121.9062805,,,,,,
2.18,0,121.9125595,,,,,,
2.20,0,121.7532425,,,,,,
2.22,0,121.6607742,,,,,,
2.23,0.1,121.6111298,,,,,,
2.25,0.2,121.7493515,,,,,,
2.27,0.3,121.8337555,,,,,,
2.28,0.4,121.7207565,,,,,,
2.30,0.5,121.8155136,,,,,,
2.32,0.6,121.8712845,,,,,,
2.33,0.7,121.9018326,,,,,,
2.35,0.8,121.9167557,,,,,,
2.37,0.9,121.7609024,,,,,,
2.38,0.1,121.8306732,,,,,,
2.40,0.11,121.7112961,,,,,,
2.42,0.12,121.8043289,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,


==> images/table-thing.csv <==
Object,MLP,LSTM,errorM,errorL
Toothpaste,25.05,14.84,16.14,10.68
Toothbrush,12.95,4.55,13.77,3.82
Swiss,7.44,3.94,6.09,3.09
Spray,14.3,6.25,12.91,5.93
Shampoo,12.68,4.45,15.13,4.99
Pill,14.48,7.76,13.65,6.42
Magnet,16.82,9.32,14.22,7.43
Earbud,19.3,12.45,15.24,9.28
Deodorant,9.44,4.16,9.4,4.38
Breadboard,16.68,8.18,13.81,5.56

==> images/tracking_examples/pos_1.csv <==
t1,gt1,mlp1,lstm1
0,0,-1.157456398,0.022100732
0.016666667,0.474477828,-1.157456398,0.138259158
0.033333333,0.746287882,-4.08822155,0.148878857
0.05,0.889017761,-2.667308807,0.078123868
0.066666667,0.948620617,8.995897293,0.124171525
0.083333333,0.962051153,-7.397844315,0.258533597
0.1,-0.116974883,-4.633776188,0.133514673
0.116666667,0.323702633,-2.070656776,0.146586746
0.133333333,0.594409287,2.29768014,0.121662654
0.15,0.752133846,6.407681942,-0.032570735
0.166666667,0.837509871,-2.936480045,0.036314428
0.183333333,0.878490865,5.954452991,0.014851559
0.2,0.893670559,-12.13767529,0.048750155
0.216666667,0.894961894,-0.757594287,0.106198713
0.233333333,-0.172247455,1.014017463,-0.084514059
0.25,0.2731013,-7.213210583,-0.008161962
0.266666667,0.553442836,5.469352245,0.014814511
0.283333333,0.721278965,-4.936917305,0.03852943
0.3,0.815416932,-6.473254204,0.073057339
0.316666667,0.863320172,-1.806920052,-0.023111422
0.333333333,0.883659124,1.163814068,0.008064397
0.35,0.888626754,1.163814068,0.031551328
0.366666667,0.885846198,-0.090563968,-0.024328642
0.383333333,0.879842937,9.443338394,0.139550984
0.4,0.873125315,5.365812778,0.089769512
0.416666667,0.866945505,1.161949396,0.1254154
0.433333333,0.86181277,-4.199353218,-0.014224425
0.45,0.857827365,-0.956531703,0.130456448
0.466666667,0.854887247,8.446171761,0.112408362
0.483333333,0.852810264,3.928710699,0.114092618
0.5,0.851400673,2.173309565,0.085290559
0.516666667,0.850481808,2.173309565,-0.013658982
0.533333333,0.849908471,10.93292236,-0.016056709
0.55,0.849569023,-2.169761181,-0.01491677
0.566666667,0.849381506,-4.027005672,0.009012893
0.583333333,0.849288523,-4.027005672,0.036412496
0.6,0.849251151,-7.149780273,0.102605559
0.616666667,0.849244475,-2.51779747,0.044533722
0.633333333,0.849252641,5.06935215,-0.006703846
0.65,0.849266827,5.06935215,-0.040028952
0.666666667,0.849281847,-6.266515255,-0.006588679
0.683333333,0.849295318,-3.179916143,0.036107562
0.7,0.849306405,6.86138916,-0.000520013
0.716666667,0.849314868,-4.202406406,0.022081621
0.733333333,0.849321067,-4.951429367,0.017802492
0.75,0.849325418,-2.907909632,0.057592057
0.766666667,0.849328339,-0.849519372,0.03820572
0.783333333,0.849330187,-1.733069658,0.097915046
0.8,0.849331379,-2.442144156,0.077663362
0.816666667,0.849332035,4.184598923,0.022070054
0.833333333,0.849332452,4.84850502,0.02605129
0.85,0.849332631,6.282463551,-0.023317114
0.866666667,0.84933269,11.74758053,-0.010895468
0.883333333,0.84933269,-4.065144539,0.035827104
0.9,0.84933269,7.3122015,0.032595713
0.916666667,0.849332631,1.336609364,0.034363288
0.933333333,0.849332631,11.93749619,0.040800422
0.95,0.849332571,-4.815252304,0.041030589
0.966666667,0.849332571,-2.755155087,-0.008926895
0.983333333,0.849332571,-1.860068917,0.032772571
1,0.849332571,-1.957161665,0.058405604
1.016666667,0.849332571,-1.896415472,-0.027354676
1.033333333,0.849332571,1.024148941,0.021180231
1.05,0.849332571,-0.078932658,0.057325512
1.066666667,0.849332571,-11.25190926,-0.026375502
1.083333333,0.849332571,4.478565693,-0.019650869
1.1,0.849332571,4.478565693,0.018938743
1.116666667,0.849332571,1.733725786,0.018459968
1.133333333,0.849332571,7.479361534,-0.083790533
1.15,0.849332571,-5.87142849,0.020631887
1.166666667,0.849332571,3.373026609,-0.040001627
1.183333333,0.849332571,-4.304203033,-0.07724309
1.2,0.849332571,-0.424761772,-0.03985025
1.216666667,0.849332571,-0.424761772,-0.052260496
1.233333333,0.849332571,4.130057812,0.01071794
1.25,0.849332571,-2.839374304,0.051312335
1.266666667,0.849332571,-0.5280689,0.239706501
1.283333333,0.849332571,1.267147422,0.255907714
1.3,0.849332571,1.267147422,0.678358793
1.316666667,-0.212567031,2.898900986,0.403288245
1.333333333,-0.821466148,2.404392004,0.543791533
1.35,-0.08036419,-0.959068537,0.887773216
1.366666667,0.382379502,-0.959068537,1.407879472
1.383333333,-0.405254573,-7.590953827,1.332143307
1.4,-0.862460971,2.505210876,0.880109549
1.416666667,-0.045932893,4.211130142,0.639791012
1.433333333,-0.614667237,3.850732565,0.754184365
1.45,0.118283458,-2.710634708,1.056004524
1.466666667,0.551591933,2.117066145,0.615768135
1.483333333,0.790385664,16.82684708,0.614891052
1.5,-0.153500468,-2.708272934,0.808330297
1.516666667,-0.71547246,3.098877192,0.939171135
1.533333333,-1.028270364,8.543438911,1.258622527
1.55,-0.123556651,7.950247765,1.396998525
1.566666667,1.409292459,1.447576761,1.314107299
1.583333333,2.283225775,1.447576761,1.692247868
1.6,1.750730991,7.055920124,2.253364801
1.616666667,2.376970291,-3.280859232,2.200022221
1.633333333,2.706736326,-5.193992615,2.532931805
1.65,2.856831312,-0.352765977,2.243584633
1.666666667,2.904468536,4.529359341,1.989595771
1.683333333,1.909698844,6.195501328,1.669133306
1.7,0.250898451,6.355317116,2.190053225
1.716666667,-0.693837941,9.838494301,2.23465395
1.733333333,-1.18638742,5.551582813,2.301992416
1.75,-0.344345063,10.58557415,1.971536756
1.766666667,0.199172795,10.74027061,2.118389368
1.783333333,1.523337841,1.098536491,1.947284222
1.8,2.286058664,6.293724537,2.389243364
1.816666667,3.815548182,9.230233192,3.970967531
1.833333333,2.533567667,9.230233192,3.942013502
1.85,2.712162733,20.23543167,4.029783726
1.866666667,2.791668177,5.825995445,4.729578018
1.883333333,1.826205969,10.24275494,5.543604851
1.9,1.25364244,4.060178757,6.681162834
1.916666667,0.936699867,4.411505222,5.962362766
1.933333333,1.76777041,12.59280396,6.763598919
1.95,2.270945311,12.59280396,7.296972275
1.966666667,2.557516575,10.56307507,6.875957966
1.983333333,3.831802845,5.146558285,7.039414406
2,3.418623209,12.80592251,6.85474205
2.016666667,3.133265018,12.80592251,7.294565201
2.033333333,2.943869829,25.36294365,6.854986191
2.05,3.948191881,11.49664688,6.364762783
2.066666667,4.520046711,15.11456871,7.004717827
2.083333333,4.818078995,15.11456871,7.003008842
2.1,4.951012611,8.232320786,7.896684647
2.116666667,7.074666977,22.41977692,8.677110672
2.133333333,7.084545612,9.92176342,9.992019653
2.15,7.009584427,20.64607048,12.59192753
2.166666667,8.081422806,20.64607048,13.74443531
2.183333333,8.65128994,13.21361446,14.64664364
2.2,8.027032852,19.60564041,15.11827278
2.216666667,7.606312752,19.60564041,16.43021393
2.233333333,8.222476006,11.27400684,16.74162292
2.25,8.563453674,11.27400684,16.99849319
2.266666667,8.733154297,11.27400684,18.18816185
2.283333333,7.625407696,24.01636887,19.07396317
2.3,6.963872433,12.35294342,19.70507431
2.316666667,7.770437241,15.10955524,19.07062149
2.333333333,8.257846832,28.59793282,20.58333969
2.35,9.778054237,19.78565598,20.32803917
2.366666667,10.21277142,37.26479721,20.6312809
2.383333333,10.83206272,23.48422813,22.30026245
2.4,13.20652676,30.12789154,23.87897491
2.416666667,14.51271439,25.83407784,25.56241226
2.433333333,17.15023613,35.15821457,28.15960121
2.45,18.54763985,34.35351181,26.81523895
2.466666667,19.19116592,33.06015015,27.34342003
2.483333333,20.7539711,29.93981552,27.61454391
2.5,21.51352882,27.2943325,29.74067688
2.516666667,23.20631218,42.86809921,32.68099976
2.533333333,24.54881096,30.11494637,33.58626175
2.55,24.67141724,38.2054863,33.44694138
2.566666667,26.49174881,45.71657944,37.15858459
2.583333333,28.85347366,56.404953,40.20875931
2.6,33.24821854,56.404953,40.85866547
2.616666667,35.38703918,39.24728775,42.49801254
2.633333333,42.49621201,47.20959854,43.86159134
2.65,47.86221695,53.55275345,47.46088409
2.666666667,55.04218674,50.38602066,53.63224411
2.683333333,62.05973816,66.08403778,58.06791687
2.7,65.56755829,60.69962311,62.6458931
2.716666667,66.4969101,69.40792847,65.67737579
2.733333333,66.49597931,43.05654907,68.12362671
2.75,66.06508636,55.80229568,67.9432373
2.766666667,64.09805298,62.62773895,66.98712921
2.783333333,64.12633514,60.51964188,66.36496735
2.8,64.01512909,67.50926208,67.52505493
2.816666667,63.85379791,55.71583176,66.93587494
2.833333333,63.6901474,59.0781517,68.07855988
2.85,63.54656219,56.31816101,68.26200104
2.866666667,63.43080902,64.99730682,68.42541504
2.883333333,63.34288025,68.76390839,68.5692215
2.9,63.2791748,59.1289711,68.3763504
2.916666667,63.23489761,59.1289711,67.39543915
2.933333333,63.20532608,57.98844147,69.38827515
2.95,63.18637085,61.2402916,70.28410339
2.966666667,63.67741394,55.17657471,68.63070679
2.983333333,63.9589386,64.61128998,69.64810944
3,64.10721588,61.25544357,69.11248779
3.016666667,63.67210007,57.80945206,68.87756348
3.033333333,63.40534973,59.43649673,70.0140686
3.05,63.25089645,55.88601303,68.02955627
3.066666667,63.67096329,55.88601303,67.61379242
3.083333333,63.92050552,54.78023529,67.41589355
3.1,64.05896759,62.0248642,66.71133423
3.116666667,64.12818146,62.79802322,68.4961853
3.133333333,63.65380859,59.24428558,67.23905182
3.15,63.87390518,76.75584412,68.53096771
3.166666667,64.00478363,55.736866,69.33547974
3.183333333,64.07749176,75.30606842,67.51717377
3.2,64.11392212,57.41489029,66.44493866
3.216666667,64.1288681,65.10681152,67.48718262
3.233333333,64.13195038,58.91679001,66.97976685
3.25,64.12915039,54.8344841,66.88977814
3.266666667,64.12399292,58.82198715,67.30489349
3.283333333,64.11841583,64.62030792,67.86160278
3.3,63.61072159,50.99129486,67.00997925
3.316666667,63.82098389,72.68824768,67.13636017
3.333333333,63.95414734,53.63072205,67.97112274
3.35,63.5318222,65.90483856,68.61941528
3.366666667,63.79174423,62.63708496,68.66963959
3.383333333,63.9516449,63.9328537,69.2243042
3.4,64.04463959,58.6566124,67.17704773
3.416666667,64.09468842,58.6566124,66.05077362
3.433333333,64.11842346,74.09746552,67.15050507
3.45,64.12691498,72.69089508,65.79034424
3.466666667,64.12726593,72.69089508,67.49769592
3.483333333,64.12380981,72.69089508,68.37436676
3.5,64.11904144,57.03001785,67.58321381
3.516666667,64.1142807,55.84275436,68.08911133
3.533333333,64.11013794,55.84275436,67.57183838
3.55,64.10681915,58.24754715,68.43649292
3.566666667,64.10430908,58.24754715,68.76115417
3.583333333,64.10249329,62.74210358,67.72930908
3.6,64.10123444,41.75263977,66.14611816
3.616666667,64.1003952,52.38335037,67.06496429
3.633333333,64.09986877,52.38335037,66.81517029
3.65,64.09954071,52.9070816,67.59732819
3.666666667,64.09934998,62.58958435,67.54977417
3.683333333,63.59661484,62.58958435,67.63790894
3.7,63.81099319,65.55452728,66.74532318
3.716666667,63.94734955,64.68252563,66.40159607
3.733333333,64.03001404,57.22858429,65.37377167
3.75,64.07717896,44.76702118,66.05904388
3.766666667,64.10183716,57.06565857,65.33232117
3.783333333,64.11289978,57.61705399,65.25184631
3.8,64.11625671,69.74616241,66.15721893
3.816666667,64.11560822,44.79083633,66.98741913
3.833333333,64.11319733,65.68312836,67.20711517
3.85,64.1102829,64.12719727,66.05678558


==> images/tracking_examples/pos_2.csv <==
t2,gt2,mlp2,lstm2
0,0,-8.655317307,0.148400083
0.016666667,0,1.838075042,0.408696562
0.033333333,0,-1.254382014,0.316150308
0.05,0,-4.192756176,0.157434434
0.066666667,0,-7.100268364,0.153930634
0.083333333,-0.960920334,4.820734024,0.037114397
0.1,-0.549152434,0.292517811,0.080397367
0.116666667,-1.245460153,0.292517811,0.057102889
0.133333333,-0.679183543,-3.608681202,0.162794828
0.15,-0.330476493,-4.840503693,0.110948905
0.166666667,-0.126835808,0.712756336,0.123103
0.183333333,-0.016367184,0.712756336,0.161261111
0.2,0.036809318,-0.941777587,0.17876336
0.216666667,0.056638476,3.245358229,0.211671561
0.233333333,0.058488935,3.245358229,-0.011781603
0.25,0.051787779,-1.33298111,0.053336397
0.266666667,0.041998535,-5.79296875,0.113200456
0.283333333,0.032046359,3.313124657,0.103090368
0.3,0.023304721,6.260968685,0.018246733
0.316666667,0.016252216,7.500886917,-0.018813685
0.333333333,0.010891852,5.679560661,0.046924911
0.35,0.007006386,7.060419559,0.082463846
0.366666667,0.004304813,-3.302103758,0.052347332
0.383333333,0.002499631,9.596463203,0.047167651
0.4,0.001342104,2.252355814,0.119837239
0.416666667,0.000633556,6.963865757,0.060780197
0.433333333,0.000224126,0.127035663,-0.026299227
0.45,5.88E-06,10.21880913,0.081935614
0.466666667,-9.58E-05,10.21880913,0.054358654
0.483333333,-0.000130395,-3.65554285,0.153923601
0.5,-0.000129554,-2.863080502,0.05593311
0.516666667,-0.000112425,2.782646179,0.132739007
0.533333333,-9.00E-05,12.53146648,0.05668547
0.55,-6.80E-05,-4.803632259,0.126008838
0.566666667,-4.90E-05,-1.982930183,-0.020872783
0.583333333,-3.39E-05,-4.371769905,0.081512332
0.6,-2.26E-05,0.871789694,0.113040194
0.616666667,-1.44E-05,-4.934325695,0.082866848
0.633333333,-8.76E-06,6.304305077,-0.03795594
0.65,-5.02E-06,-8.84398365,0.039585046
0.666666667,-0.951869011,0.222550452,0.149380937
0.683333333,-0.545806766,7.412675381,0.046740845
0.7,-0.287557185,-6.084673405,0.05553145
0.716666667,-0.131010935,-6.033504486,-0.017843898
0.733333333,-0.993576646,-0.600379169,0.107820779
0.75,-0.540841758,-0.600379169,0.058990829
0.766666667,-0.261656433,-8.761375427,0.019915402
0.783333333,-0.09877792,-1.372040272,0.220854759
0.8,-0.962580919,-1.372040272,0.043552537
0.816666667,-0.514422894,-3.979450464,0.112157911
0.833333333,-0.240767047,-6.341639996,0.139354169
0.85,-0.083143935,1.119297743,0.099672899
0.866666667,0.000469847,-1.729631066,0.088631421
0.883333333,0.039064739,10.27470207,-0.002866276
0.9,0.051860146,-5.896314621,-0.066606961
0.916666667,0.051074881,-5.896314621,-0.05666703
0.933333333,0.044112589,-5.896314621,-0.075832248
0.95,0.035194166,0.643526554,-0.003661048
0.966666667,0.026523726,6.521411896,0.049331859
0.983333333,0.01908822,6.521411896,0.025052838
1,0.013184359,1.124863505,0.048122182
1.016666667,0.008751419,-9.084597588,-0.060939956
1.033333333,0.005571272,-9.084597588,0.154699922
1.05,0.003381203,-9.084597588,0.105669312
1.066666667,0.001931833,3.053056717,-0.012258366
1.083333333,0.001012165,-3.43385911,0.026906077
1.1,0.000456213,-3.43385911,0.18531701
1.116666667,0.000140244,-3.43385911,0.214459032
1.133333333,-2.40E-05,-2.710805178,0.236828834
1.15,-9.68E-05,0.756944299,0.194634661
1.166666667,-0.000117928,-5.697662354,0.348668575
1.183333333,-0.000112473,-1.657469511,-0.103141159
1.2,-9.54E-05,-1.657469511,0.008776356
1.216666667,-7.52E-05,-2.830753326,0.112955362
1.233333333,-5.61E-05,1.612974524,0.05534403
1.25,-4.01E-05,-1.386717439,0.36824885
1.266666667,-2.75E-05,5.030350208,0.152264819
1.283333333,-1.81E-05,1.709194779,0.182919785
1.3,-1.14E-05,-4.221990108,0.703941047
1.316666667,-6.86E-06,-1.090834737,0.569332898
1.333333333,-3.87E-06,1.381353855,0.811990857
1.35,-1.98E-06,-2.740838528,1.006920695
1.366666667,-8.54E-07,1.148710251,1.358433723
1.383333333,0.93877095,1.778187752,1.27780807
1.4,1.477068067,1.778187752,1.133194447
1.416666667,1.760668874,-1.145189047,1.47084713
1.433333333,1.889877558,-2.487016678,2.609105825
1.45,1.93101418,1.311346889,1.964802265
1.466666667,1.92611897,1.206910133,2.143130302
1.483333333,1.900575042,8.012501717,1.854854345
1.5,2.11672616,5.228575706,2.020205975
1.516666667,2.228327513,5.228575706,2.132559538
1.533333333,2.277174234,4.198937416,2.240523338
1.55,1.324258804,3.33558917,2.149732351
1.566666667,0.765542924,2.176593065,2.852570534
1.583333333,1.427699089,3.823516846,3.566354036
1.6,0.868082166,-3.110914946,2.873152494
1.616666667,1.516572952,2.744922161,2.970246077
1.633333333,1.905593872,6.01941967,3.69671464
1.65,2.124394417,10.25444603,4.218794823
1.666666667,1.988289237,-0.960848153,3.832098961
1.683333333,2.818292141,6.019340992,3.894565105
1.7,2.361312628,5.25466156,5.239664078
1.716666667,2.070534706,2.90784359,5.436913967
1.733333333,1.894164562,2.90784359,6.234247684
1.75,2.71771431,6.66067934,6.105988026
1.766666667,2.270746708,-8.573534966,8.157520294
1.783333333,2.244240046,7.95850563,9.430409431
1.8,3.177722216,2.027697802,12.07249928
1.816666667,3.438040018,15.99997234,13.18427658
1.833333333,2.637612581,13.73738575,14.33768368
1.85,3.350836039,11.57258129,16.11932564
1.866666667,3.761199713,7.233864784,18.82627678
1.883333333,4.911794186,4.83242321,19.95755959
1.9,6.80368042,5.845893383,17.55583
1.916666667,8.392448425,19.55408669,20.14126396
1.933333333,10.88405037,8.935542107,18.96363449
1.95,13.09616184,37.85324478,20.34807777
1.966666667,16.41183472,43.64082336,22.54518127
1.983333333,20.88433266,45.88285065,26.86309052
2,26.14993858,37.89518356,28.83912277
2.016666667,32.33312225,45.14392853,31.63357544
2.033333333,39.0926857,77.1697464,34.92707443
2.05,48.36500931,61.72540665,36.86317444
2.066666667,58.53185654,71.81499481,44.56645203
2.083333333,69.76832581,71.81499481,58.16035461
2.1,81.39422607,88.91764832,74.29102325
2.116666667,91.26200867,89.97332764,88.2196579
2.133333333,96.89664459,92.67698669,95.30257416
2.15,98.17354584,93.65055847,97.88404083
2.166666667,97.02651978,66.67562103,97.80827332
2.183333333,96.60772705,81.54812622,94.66654205
2.2,95.84552002,83.4006424,92.7123642
2.216666667,95.02302551,85.92443848,90.85048676
2.233333333,94.27893066,67.38184357,88.73268127
2.25,93.66722107,74.71076202,85.4549942
2.266666667,93.19576263,74.71076202,86.79582214
2.283333333,92.85005188,75.60723114,86.77392578
2.3,92.60714722,74.86469269,87.400177
2.316666667,92.44316101,65.89725494,86.03421783
2.333333333,92.33683777,59.33514023,88.31813049
2.35,92.2709198,71.85769653,88.68592834
2.366666667,92.23218536,71.3768692,89.08855438
2.383333333,92.21104431,57.76514816,90.37220764
2.4,92.20074463,68.13032532,88.31454468
2.416666667,92.19680786,68.13032532,87.72318268
2.433333333,92.19631195,54.86480713,87.92147827
2.45,92.19747162,72.80340576,89.16356659
2.466666667,92.19924164,72.60056305,90.21252441
2.483333333,92.20107269,72.60056305,90.30879974
2.5,92.20269775,67.50234222,88.09361267
2.516666667,92.20400238,57.75013351,92.1988678
2.533333333,92.20500946,59.4070015,91.46804047
2.55,92.20574188,78.50914001,90.93309784
2.566666667,92.20624542,78.50914001,90.69650269
2.583333333,92.20658875,58.985672,93.39500427
2.6,92.20680237,62.8167038,93.19783783
2.616666667,92.2069397,70.15196228,93.02771759
2.633333333,92.20701599,63.54257584,91.24453735
2.65,92.20706177,68.35847473,91.33491516
2.666666667,92.20708466,50.01837158,89.73912048
2.683333333,92.20708466,58.73615646,91.24980164
2.7,92.20708466,60.43756104,90.15195465
2.716666667,92.20708466,67.89929199,90.93791199
2.733333333,92.20708466,46.70627594,88.52030945
2.75,92.2070694,46.70627594,88.22310638
2.766666667,92.2070694,58.35935211,88.38903046
2.783333333,92.2070694,63.17074203,89.30992889
2.8,92.20706177,57.37395859,86.67752838
2.816666667,92.20706177,68.69496918,87.17403412
2.833333333,92.20706177,56.68581009,89.14325714
2.85,92.20706177,62.46985626,88.91178131
2.866666667,92.20706177,63.1954155,89.81793213
2.883333333,92.20706177,31.95581627,91.50244141
2.9,92.20706177,60.30754471,90.88809204
2.916666667,92.20706177,74.67675781,89.96466064
2.933333333,92.20706177,78.63710022,91.02360535
2.95,92.20706177,70.65809631,92.08769989
2.966666667,92.20706177,50.30354691,90.63495636
2.983333333,92.20706177,50.21759796,89.66049957
3,92.20706177,75.50286102,90.03409576
3.016666667,92.20706177,60.69758987,89.74044037
3.033333333,92.20706177,48.97798538,90.78832245
3.05,92.20706177,59.26433182,90.39990997
3.066666667,92.20706177,46.92243195,90.44908905
3.083333333,92.20706177,47.60161972,90.14940643
3.1,92.20706177,62.98089218,89.57501221
3.116666667,92.20706177,43.40549088,89.94442749
3.133333333,92.20706177,53.95125198,91.86461639
3.15,92.20706177,62.87661362,91.78084564
3.166666667,92.20706177,71.44583893,92.87410736
3.183333333,92.20706177,55.9159584,91.64639282
3.2,92.20706177,59.0851593,92.76119232
3.216666667,92.20706177,64.03283691,92.53206635
3.233333333,92.20706177,58.93671036,92.25626373
3.25,92.20706177,47.62347412,90.62141418
3.266666667,92.20706177,69.52145386,90.08527374
3.283333333,92.20706177,69.52145386,88.63638306
3.3,92.20706177,54.86648941,89.29883575
3.316666667,92.20706177,53.89670944,91.57328796


==> images/tracking_examples/vel_1.csv <==
Time,GT,MLP,LSTM
0,0,-0.18915385,8.330112457
0.016666667,0,-0.263188034,8.155990601
0.033333333,0,-0.200787932,-4.353570938
0.05,0,-0.202379376,8.764529228
0.066666667,0,-0.21206364,-2.239662647
0.083333333,0,-0.166109949,-8.376841545
0.1,0,-0.182506442,4.105691433
0.116666667,0,-0.179205835,0.650650799
0.133333333,0,-0.186891854,-3.64425993
0.15,0,-0.220571458,10.73178482
0.166666667,0,-0.17971471,10.47538376
0.183333333,0,-0.159222633,10.47538376
0.2,0,-0.14610216,0.337712824
0.216666667,0,-0.172946602,6.579748631
0.233333333,0,-0.165187567,11.2343502
0.25,0,-0.118479133,14.08451653
0.266666667,0,-0.145231932,14.08451653
0.283333333,0,-0.157804042,10.46658707
0.3,0,-0.218123943,30.65134621
0.316666667,0,-0.206715614,5.184727669
0.333333333,0,-0.176458806,4.335852146
0.35,0,-0.156197697,-2.515551567
0.366666667,0,-0.18479228,-0.017450135
0.383333333,0,-0.17920658,-5.919756889
0.4,0,-0.206582993,7.270402431
0.416666667,0,-0.155868381,-2.896457911
0.433333333,-4.739841461,-0.125809759,2.827757359
0.45,-14.21952534,-0.198920816,10.12196827
0.466666667,-28.43905067,-0.23027584,-1.692056298
0.483333333,-47.39841461,-0.209894031,4.238010406
0.5,-71.09762573,-0.238849968,18.04025459
0.516666667,-90.05699158,-0.153826177,13.0895052
0.533333333,-104.2765121,-0.167279691,-1.030222535
0.55,-113.7562027,-0.193236768,0.061974801
0.566666667,-118.4960327,-0.187941641,5.252949238
0.583333333,-118.4960327,-0.171819329,-2.693272829
0.6,-118.4960327,-0.218506902,9.6196661
0.616666667,-118.4960327,-0.178299099,-22.13758278
0.633333333,-118.4960327,-0.146240741,17.50344658
0.65,-118.4960327,-0.210670382,5.886471748
0.666666667,-118.4960327,-0.246094912,-0.166153193
0.683333333,-118.4960327,-0.144877285,4.256436825
0.7,-118.4960327,-0.146532804,12.78866196
0.716666667,-118.4960327,-0.138875097,-2.456488371
0.733333333,-118.4960327,-0.144200772,-20.52123642
0.75,-118.4960327,-0.317127258,-3.865333557
0.766666667,-118.4960327,-0.163892657,2.005505323
0.783333333,-118.4960327,-0.151976198,-0.753216147
0.8,-118.4960327,-0.220181048,1.521220922
0.816666667,-118.4960327,-0.200241804,16.05569839
0.833333333,-118.4960327,-0.171058625,4.173912525
0.85,-118.4960327,-0.149600953,8.506391525
0.866666667,-118.4960327,-0.231470168,-5.368858337
0.883333333,-118.4960327,-0.14288947,16.91090393
0.9,-118.4960327,-0.17111972,10.61559105
0.916666667,-118.4960327,-0.126299262,8.474208832
0.933333333,-118.4960327,-0.216776133,6.879084587
0.95,-118.4960327,-0.216857344,9.566870689
0.966666667,-118.4960327,-0.204314291,2.4798491
0.983333333,-118.4960327,-0.114182383,4.798620701
1,-118.4960327,-0.159148127,10.40367985
1.016666667,-118.4960327,-0.122056901,15.87362289
1.033333333,-118.4960327,-0.142752379,38.59582901
1.05,-118.4960327,-0.160188228,-1.461385369
1.066666667,-118.4960327,-0.30638352,-10.32365894
1.083333333,-118.4960327,-0.152971596,7.596295357
1.1,-118.4960327,-0.185247511,22.48274994
1.116666667,-118.4960327,-0.15816167,10.87951183
1.133333333,-118.4960327,-0.504098058,-1.789753914
1.15,-118.4960327,0.487079471,-1.789753914
1.166666667,-118.4960327,-0.18498525,8.174894333
1.183333333,-118.4960327,-0.208810717,5.211704731
1.2,-118.4960327,-0.178408623,3.819308043
1.216666667,-118.4960327,-0.240169466,8.110904694
1.233333333,-118.4960327,0.28443858,12.31321526
1.25,-123.235878,0.299827009,-1.59929502
1.266666667,-127.9757233,2.203976393,20.74665642
1.283333333,-127.9757233,0.154419988,4.214370251
1.3,-127.9757233,0.539627671,-0.345261574
1.316666667,-132.7155762,2.410350084,-2.436854601
1.333333333,-127.9757233,4.067540169,11.49819565
1.35,-118.4960327,1.603444695,11.49819565
1.366666667,-123.235878,1.98398602,-4.204262733
1.383333333,-123.235878,1.288387895,-4.204262733
1.4,-113.7562027,0.333783776,5.019646168
1.416666667,-109.0163574,0.235240906,13.21602345
1.433333333,-118.4960327,0.850855589,-0.632033229
1.45,-113.7562027,0.576721907,10.32863808
1.466666667,-118.4960327,-0.061953813,6.720092773
1.483333333,-123.235878,-0.468333811,4.310648441
1.5,-123.5617905,0.17817691,17.37356758
1.516666667,-109.6681595,0.805931568,17.37356758
1.533333333,-104.9283295,0.164666027,6.490190506
1.55,-91.03470612,0.364912301,8.680631638
1.566666667,-86.62076569,2.280183792,-6.680642605
1.583333333,-91.03470612,2.737689734,8.017443657
1.6,-100.1884842,2.042808294,23.82145119
1.616666667,-104.9283295,2.331726313,23.82145119
1.633333333,-123.235878,1.783894777,28.42022514
1.65,-136.8036041,0.997507572,13.6445713
1.666666667,-145.9573669,3.037948847,13.6445713
1.683333333,-150.3713074,2.960612535,29.33276939
1.7,-150.3713074,4.139370441,13.7052145
1.716666667,-132.0637512,5.232051849,7.188689709
1.733333333,-113.7562027,10.84983444,15.4454689
1.75,-90.42768097,5.998542309,21.13057709
1.766666667,-86.01374054,13.63254452,15.32181549
1.783333333,-81.59980774,17.67700195,24.48586845
1.8,-90.75358582,27.03534317,83.89208984
1.816666667,-104.3213043,41.86357117,29.47309113
1.833333333,-127.9309387,40.72502518,82.51870728
1.85,-127.9309387,52.23395157,82.51870728
1.866666667,-132.3448792,35.2516098,82.51870728
1.883333333,-132.3448792,19.03554344,32.35018921
1.9,-123.5169983,16.0497818,28.28463554
1.916666667,-104.6472092,18.00153351,41.05545044
1.933333333,-100.2332687,13.11340904,27.98164177
1.95,-100.2332687,11.95992947,21.0994072
1.966666667,-100.2332687,11.68665123,27.82323456
1.983333333,-99.62625122,14.04000473,23.11303711
2,-109.061142,14.88560867,15.57355976
2.016666667,-108.4541168,13.54707527,16.89843178
2.033333333,-103.4331665,17.6879406,25.23153496
2.05,-89.10916138,22.4942112,21.00666046
2.066666667,-90.07772064,30.8593235,19.56919098
2.083333333,-86.02531433,42.30902863,35.59576416
2.1,-81.74323273,58.94698334,71.68363953
2.116666667,-77.46115112,60.39662933,83.41900635
2.133333333,-95.75068665,72.20960999,129.7531433
2.15,-98.51799011,78.56731415,80.34053802
2.166666667,-97.31976318,78.44356537,93.55397034
2.183333333,-106.6228027,82.65653229,108.8225098
2.2,-115.9258347,87.29710388,93.18889618
2.216666667,-113.2454071,97.19100952,119.8479614
2.233333333,-115.8156128,86.86624908,93.16368866
2.25,-121.066246,99.75233459,93.16368866
2.266666667,-121.066246,86.32004547,56.83020401
2.283333333,-115.5166016,75.00539398,116.7429199
2.3,-105.3148041,77.93229675,59.89515305
2.316666667,-93.22943115,87.63996124,89.46674347
2.333333333,-78.43825531,93.74871826,102.3345718
2.35,-63.6470871,114.8799515,102.3345718
2.366666667,-51.05496597,107.5444565,103.5390701
2.383333333,-39.94631958,114.79039,97.3866806
2.4,-32.6048317,123.1122513,157.4031219
2.416666667,-32.46572495,124.8912125,175.0687714
2.433333333,-32.32662201,127.3211517,174.1936951
2.45,-38.17722321,125.1399536,124.6737213
2.466666667,-43.66785049,113.8957062,201.2815704
2.483333333,-49.51845169,128.272171,174.9041138
2.5,-49.7261467,105.3006668,104.6799927
2.516666667,-43.54264069,110.5231628,182.1579742
2.533333333,-26.80638504,98.31895447,207.2551727
2.55,-15.51881981,93.7556839,159.0256958
2.566666667,27.59945297,100.2131195,178.9186554
2.583333333,66.66048431,117.2743225,178.9186554
2.6,112.9206696,111.9981079,178.9186554
2.616666667,151.9451447,82.98717499,178.9186554
2.633333333,195.1363831,115.7974014,145.5571442
2.65,179.1532898,206.1370392,195.9693756
2.666666667,157.9603729,198.6811218,157.8027802
2.683333333,103.1955261,195.115921,105.6428909
2.7,26.68213463,137.1969757,130.4797058
2.716666667,-44.57491684,82.74282837,15.14783669
2.733333333,-84.00125122,46.11325073,15.78753757
2.75,-116.5919418,20.25105286,-1.238045216
2.766666667,-129.2010651,7.574605942,-1.238045216
2.783333333,-114.5216675,2.758418798,-5.184005737
2.8,-107.538269,0.905958533,43.37294769
2.816666667,-98.05859375,-0.979805708,43.37294769
2.833333333,-83.83906555,-0.50856024,6.307977676
2.85,-64.87969971,-0.247796625,5.168885708
2.866666667,-47.39841461,-0.015886873,-9.885354042
2.883333333,-28.43905067,0.638210058,4.621346474
2.9,-14.21952534,0.891762972,5.67636919
2.916666667,-4.739841461,0.52030015,5.67636919
2.933333333,0,-0.010354817,2.211354494
2.95,0,0.537136912,1.449801087
2.966666667,0,0.269592553,-3.085916042
2.983333333,0,0.074962527,3.35503602
3,0,0.491700321,-1.209119558
3.016666667,0,0.557140231,15.04876614
3.033333333,0,0.754310191,2.904174805
3.05,0,0.342702866,7.329547405
3.066666667,0,0.181037188,-7.482693195
3.083333333,0,0.409839302,-0.221739784
3.1,0,0.532857299,-0.221739784
3.116666667,0,0.690110803,1.316035509
3.133333333,0,0.583531737,5.040294647
3.15,0,0.516369224,5.040294647
3.166666667,0,0.735127211,5.040294647
3.183333333,0,0.151120871,11.00178337
3.2,0,0.17259568,-5.007109642
3.216666667,0,0.678405881,0.001711004
3.233333333,0,0.456350297,1.326427698
3.25,0,0.61718595,2.622009039
3.266666667,0,0.671166897,9.562605858
3.283333333,0,0.683777034,6.061141014
3.3,0,0.615749478,9.330107689
3.316666667,0,0.612752914,9.330107689
3.333333333,0,0.300075859,-2.829759121
3.35,0,0.372996926,7.207878113
3.366666667,0,0.497604162,-3.972516537
3.383333333,0,0.066169351,-5.29180336
3.4,0,0.123488158,-1.207219243
3.416666667,0,0.909676433,11.24384594
3.433333333,0,0.642108202,9.525249481
3.45,0,0.724429607,9.525249481
3.466666667,0,0.581473112,-0.964805007
3.483333333,0,0.71053803,8.648861885
3.5,0,0.716587901,0.752423823
3.516666667,0,1.049505949,-2.339010477
3.533333333,0,0.991925597,8.788730621
3.55,0,0.86273998,1.381880641
3.566666667,0,0.621607184,1.381880641
3.583333333,0,0.88031143,8.453668594
3.6,0,0.691347599,6.180102348
3.616666667,0,0.843962312,-7.40461731
3.633333333,0,0.656950474,6.132644653
3.65,0,0.496675074,6.132644653
3.666666667,0,0.32402426,-8.461838722
3.683333333,0,0.776993513,6.744977951
3.7,0,0.470984727,-4.293567657
3.716666667,0,0.030267239,2.482699633
3.733333333,0,0.217550248,3.871265888
3.75,0,0.172493607,4.329877853
3.766666667,0,0.274439901,13.39121437
3.783333333,0,0.466965884,10.47767544
3.8,0,0.478027016,-6.381165981
3.816666667,0,0.70303607,6.919463634
3.833333333,0,0.469897687,14.0063076
3.85,0,0.339461118,0.247092754


==> images/tracking_examples/vel_2.csv <==
Time,GT,MLP,LSTM
0,0,-0.43787434697151184,-4.344630718
0.016666667,0,-0.183846802,-1.988802314
0.033333333,0,-0.186987966,-3.875535727
0.05,0,-0.135620683,-3.875535727
0.066666667,0,-0.225070119,0.285614878
0.083333333,0,-0.176421553,-1.344231844
0.1,0,-0.148325413,-1.344231844
0.116666667,0,-0.230500847,4.659331799
0.133333333,0,-0.15424639,6.568208218
0.15,0,-0.199282914,6.568208218
0.166666667,0,-0.15918389,2.057139397
0.183333333,0,-0.198649615,5.999593735
0.2,0,-0.175359845,-5.922701836
0.216666667,0,-0.244668126,-5.922701836
0.233333333,0,-0.189831108,-5.922701836
0.25,0,-0.135949254,7.404119492
0.266666667,0,-0.119417906,10.33287525
0.283333333,0,-0.100819021,7.45509243
0.3,0,-0.151427835,10.06161976
0.316666667,0,-0.136633962,-5.613046646
0.333333333,0,-0.167640299,-0.661369145
0.35,0,-0.202483684,18.92534637
0.366666667,0,-0.124907494,18.92534637
0.383333333,0,-0.148486346,-6.08539629
0.4,0,-0.154127926,6.499332905
0.416666667,0,-0.144181401,4.282478809
0.433333333,0,-0.171443075,3.18605423
0.45,0,-0.198531896,6.340204239
0.466666667,0,-0.20603314,12.09570694
0.483333333,0,-0.139272958,-3.719991922
0.5,0,-0.23695752,1.391862512
0.516666667,0,-0.165891647,1.391862512
0.533333333,0,-0.16977191,-5.431638718
0.55,0,-0.163437426,-3.609091759
0.566666667,0,-0.199756771,-2.483526945
0.583333333,0,-0.165411085,-10.27812481
0.6,-4.24870348,-0.14173761,8.559747696
0.616666667,-4.24870348,-0.141846389,-0.800640345
0.633333333,-4.24870348,-0.150854141,1.117879391
0.65,-4.24870348,-0.149210542,1.117879391
0.666666667,-8.49740696,-0.077261776,2.303367853
0.683333333,0,-0.12062639,5.656576157
0.7,0,-0.137327611,3.8308599
0.716666667,0,-0.197001547,3.8308599
0.733333333,-4.24870348,-0.199741125,13.8776722
0.75,4.24870348,-0.104899704,6.355635166
0.766666667,0,-0.127715617,7.453609943
0.783333333,0,-0.27070269,13.56383228
0.8,0,-0.209164619,-10.68897915
0.816666667,8.49740696,-0.184731185,8.851055145
0.833333333,4.24870348,-0.18010661,7.119003773
0.85,4.24870348,-0.148500502,2.251060963
0.866666667,4.24870348,-0.223518908,-2.041095734
0.883333333,4.24870348,-0.191242993,7.294126511
0.9,0,-0.225686282,14.02329063
0.916666667,0,-0.228152424,4.278054237
0.933333333,0,-0.240689516,-2.053279161
0.95,0,-0.184040517,10.09807777
0.966666667,0,-0.211429596,-19.93251801
0.983333333,0,-0.246892869,-1.411524773
1,0,-0.251171738,-2.574596882
1.016666667,0,-0.266147405,-5.109810352
1.033333333,0,-0.236130506,1.857288599
1.05,0,-0.044443458,10.02570438
1.066666667,0,-0.091978908,9.84376812
1.083333333,0,-0.169017911,6.464540005
1.1,0,0.146068633,4.595830917
1.116666667,0,0.157488883,-0.188052624
1.133333333,0,0.446435064,1.722534895
1.15,0,-0.082901865,1.722534895
1.166666667,0,0.796096802,-6.597615719
1.183333333,0,0.791100383,-0.120734461
1.2,0,0.306137651,-12.32574463
1.216666667,0,0.058669597,7.244928837
1.233333333,0,-0.290992111,9.77507019
1.25,0,1.447845221,-0.977805734
1.266666667,0,0.425373763,-0.977805734
1.283333333,0,1.174641371,7.780620575
1.3,0,1.449806213,7.780620575
1.316666667,4.190252304,2.507073402,-1.973571658
1.333333333,8.380504608,2.25000453,16.94449425
1.35,12.57075691,1.684439182,15.50397015
1.366666667,16.76100922,5.126324177,10.53793049
1.383333333,20.95126152,16.27523041,10.53793049
1.4,16.76100922,10.52944851,10.98950386
1.416666667,12.57075691,9.387447357,10.98950386
1.433333333,9.487199783,6.684552193,34.21491241
1.45,6.403642654,5.22550106,5.080319881
1.466666667,3.320086002,7.138095856,-29.17684364
1.483333333,0.113033853,19.6478138,-29.17684364
1.5,-3.094018459,13.80765438,-29.17684364
1.516666667,-4.200713634,4.5800457,-29.17684364
1.533333333,-9.621156693,6.182075977,8.53942585
1.55,-10.72785282,12.13736343,9.270545006
1.566666667,-3.207052231,14.57154179,9.270545006
1.583333333,4.313747406,11.46931458,41.54415512
1.6,3.207052231,8.63495636,41.54415512
1.616666667,14.85324192,9.574864388,25.16284943
1.633333333,13.74654579,7.642192364,19.17545128
1.65,8.32610321,22.11266327,27.03717613
1.666666667,2.905659914,17.12512207,27.03717613
1.683333333,8.137744904,17.61660957,27.03717613
1.7,-3.320086002,25.90140343,27.03717613
1.716666667,-1.106695414,22.19577217,5.250631809
1.733333333,5.349480152,36.86482239,71.28536987
1.75,10.5815649,37.67832947,71.28536987
1.766666667,2.330786467,35.2011261,88.22698975
1.783333333,11.80565548,41.01806259,88.22698975
1.8,14.94174576,35.41192245,62.38183212
1.816666667,13.75795555,70.38033295,25.8974762
1.833333333,20.63188362,84.39601135,25.8974762
1.85,42.35194778,120.5541458,105.9944534
1.866666667,56.6957283,155.6412048,135.7790222
1.883333333,76.13088226,170.9866791,179.317749
1.9,101.2829208,208.1412354,53.89591599
1.916666667,126.2395172,209.5192871,63.04766464
1.933333333,155.1676788,209.7132263,176.436554
1.95,189.9491119,221.9144287,199.7453918
1.966666667,232.7057343,224.5949554,216.5335236
1.983333333,286.0549622,286.7163696,182.2731934
2,344.4543152,303.922699,235.6053619
2.016666667,406.2259216,315.7070618,260.5950317
2.033333333,471.1507874,388.3972168,282.5188599
2.05,526.3609619,361.7301025,293.8532715
2.066666667,543.5436401,384.6359558,264.7415771
2.083333333,520.8591919,401.7107544,268.3465881
2.1,452.9457092,397.6299744,286.8264465
2.116666667,351.7358398,339.6409912,307.3426819
2.133333333,230.091095,225.1177063,205.5152435
2.15,125.9986877,118.7525787,83.61888123
2.166666667,54.32788849,50.25715256,62.14347458
2.183333333,18.26065254,17.15670586,15.01879883
2.2,0.070962757,3.237187147,15.01879883
2.216666667,0.070962757,-3.136465788,-0.407902479
2.233333333,4.313747406,-3.354989767,18.18309021
2.25,4.313747406,-2.674318075,7.525128365
2.266666667,0,-1.260776043,24.10590744
2.283333333,0,-1.734543562,-2.368097067
2.3,0,-0.888230681,2.171038151
2.316666667,0,-0.408587605,2.171038151
2.333333333,0,0.204222649,-1.156832695
2.35,0,-0.181793422,10.57714081
2.366666667,0,0.866115093,-0.228282243
2.383333333,0,0.728914142,21.70446205
2.4,0,1.684246182,4.166813374
2.416666667,0,1.473501325,-3.891880751
2.433333333,0,1.192022085,-1.34573245
2.45,0,2.128886461,5.816538334
2.466666667,0,2.254790068,-18.70064354
2.483333333,0,1.433980465,-3.496308565
2.5,0,0.881237507,9.7709589
2.516666667,0,0.758231401,9.7709589
2.533333333,0,1.052008629,9.7709589
2.55,0,1.103881717,-7.429059505
2.566666667,0,1.583710313,11.8918438
2.583333333,0,1.659653306,-14.87776947
2.6,0,0.952783942,0.512238562
2.616666667,0,1.192883372,7.894177914
2.633333333,0,1.297419548,-3.015655756
2.65,0,1.417491555,9.623502731
2.666666667,0,1.520258188,7.141301155
2.683333333,0,0.971124291,7.141301155
2.7,0,1.245416641,13.50664902
2.716666667,0,1.269098401,2.648714542
2.733333333,0,1.017916203,1.788376093
2.75,0,2.105093002,4.673786163
2.766666667,0,2.012147665,4.673786163
2.783333333,0,1.708791375,-2.783931971
2.8,0,1.602492452,0.22422564
2.816666667,0,0.914138556,-0.205888435
2.833333333,0,1.09833622,-3.823080301
2.85,0,0.765500188,-2.086043835
2.866666667,0,0.941645384,-2.086043835
2.883333333,0,1.042494893,-5.151693344
2.9,0,0.938782811,-0.917657852
2.916666667,0,1.444476128,0.84962815
2.933333333,0,0.967744708,13.60682869
2.95,0,1.51379478,8.554599762
2.966666667,0,1.104645491,-5.064912319
2.983333333,0,1.215288758,-5.000315189
3,0,1.164711952,8.423959732
3.016666667,0,1.059953928,8.423959732
3.033333333,0,1.356162906,12.89873981
3.05,0,1.348471642,-1.611065149
3.066666667,0,1.399638534,2.050285101
3.083333333,0,1.268868923,0.784007192
3.1,0,1.05799365,0.784007192
3.116666667,0,0.761464953,-2.309163332
3.133333333,0,0.626016378,3.593462229
3.15,0,0.987954438,-3.216156721
3.166666667,0,0.994943857,-16.86970711
3.183333333,0,1.297534227,-10.38640976
3.2,0,1.497276902,8.279916763
3.216666667,0,1.136202335,-2.608952522
3.233333333,0,2.161497593,0.819724262
3.25,0,1.553005695,-1.625696063
3.266666667,0,1.317342401,-1.625696063
3.283333333,0,0.674194813,5.010222435
3.3,0,0.655252457,8.703662872
3.316666667,0,0.95275414,-8.539793968


==> images/traj_new.csv <==
t,velocity,position
0,0,0
0.016666667,0,0
0.033333333,0,0
0.05,0,0
0.066666667,0,0
0.083333333,0,0
0.1,0,0
0.116666667,0,0
0.133333333,0,0
0.15,0,0
0.166666667,0,0
0.183333333,0,0
0.2,0,0
0.216666667,0,0
0.233333333,0,0
0.25,0,0
0.266666667,0,0
0.283333333,0,0
0.3,0,-0.719842374
0.316666667,0,-0.412761658
0.333333333,0,-0.217462823
0.35,0,-0.099076107
0.366666667,0,-0.031543214
0.383333333,0,0.003753632
0.4,0,0.019586768
0.416666667,0,0.024375847
0.433333333,0,0.023440354
0.45,0,0.019979194
0.466666667,0,0.015797598
0.483333333,0,0.011823231
0.5,0,0.008458186
0.516666667,-3.213052988,0.005809626
0.533333333,-3.213052988,0.00383452
0.55,-3.213052988,0.002425957
0.566666667,-3.213052988,0.00146131
0.583333333,-3.213052988,-0.719016016
0.6,5.163416862,-0.412335455
0.616666667,8.322096825,-0.217276722
0.633333333,15.9069643,-0.099025071
0.65,25.21266556,-0.031561203
0.666666667,35.89747238,0.440659583
0.683333333,42.50553894,0.977744162
0.7,54.42634964,2.261394262
0.716666667,60.44800186,3.356523752
0.733333333,67.60995483,4.23908329
0.75,74.86618042,5.355020523
0.766666667,82.61846161,6.929580688
0.783333333,87.22682953,8.405672073
0.8,95.08621979,10.1694088
0.816666667,102.8371048,11.69744968
0.833333333,115.7305603,13.46859455
0.85,129.6522217,15.38558578
0.866666667,148.301712,17.38567924
0.883333333,172.6662445,20.00372314
0.9,199.1383362,23.44211197
0.916666667,223.3408966,26.82389832
0.933333333,256.1494141,30.65645599
0.95,298.7150574,35.31170654
0.966666667,335.29422,40.39728928
0.983333333,382.5685425,46.04421234
1,422.5558167,53.00266647
1.016666667,454.5733032,61.9550705
1.033333333,476.7478333,69.62633514
1.05,519.1259155,79.59415436
1.066666667,543.7982788,87.04894257
1.083333333,586.414978,95.38833618
1.1,626.3329468,105.8699188
1.116666667,649.9970703,118.9872437
1.133333333,640.8058472,131.3313751
1.15,623.4700928,143.1636963
1.166666667,576.4143677,153.8093719
1.183333333,514.4549561,162.6836548
1.2,454.2622375,172.0435333
1.216666667,380.9184875,179.7121582
1.233333333,305.6083069,185.50383
1.25,230.8092957,189.5468903
1.266666667,157.7223053,192.686142
1.283333333,81.76602936,193.6576538
1.3,22.40227127,194.1832581
1.316666667,-34.24482346,193.2350311
1.333333333,-78.04371643,191.1805573
1.35,-111.1208801,188.6472015
1.366666667,-130.4011078,185.2857056
1.383333333,-138.431839,181.8302917
1.4,-137.2469025,178.8986359
1.416666667,-133.7618561,175.8409729
1.433333333,-125.1578522,173.4935455
1.45,-114.3946381,171.4259338
1.466666667,-106.5172272,168.9322205
1.483333333,-91.48032379,166.951767
1.5,-73.92971802,165.2733459
1.516666667,-56.09713745,164.5436249
1.533333333,-38.17269516,163.5632019
1.55,-17.41082573,163.1888428
1.566666667,-3.479390383,163.1430511
1.583333333,6.995079517,163.2550507
1.6,13.99015903,164.209137
1.616666667,13.99015903,164.8339539
1.633333333,10.49261951,165.2258148
1.65,3.497539759,165.4593506
1.666666667,-3.497539759,165.5895233
1.683333333,-6.995079517,165.6550751
1.7,-6.995079517,165.6822968
1.716666667,-6.995079517,164.9046936
1.733333333,0,164.4507599
1.75,6.995079517,164.9887085
1.766666667,6.995079517,165.3204041
1.783333333,6.995079517,165.513916
1.8,6.995079517,165.618515
1.816666667,3.497539759,165.6685181
1.833333333,0,165.6867981
1.85,0,165.6880646
1.866666667,0,165.6812897
1.883333333,0,165.6716766
1.9,0,165.6620026
1.916666667,0,165.6535492
1.933333333,0,165.6467438
1.95,0,165.641571
1.966666667,0,165.6378479
1.983333333,0,165.6352539
2,0,165.6335297
2.016666667,0,165.632431
2.033333333,0,165.6317444
2.05,0,165.6313629
2.066666667,0,165.6311493
2.083333333,0,165.6310577
2.1,0,165.6310272
2.116666667,0,165.6310272
2.133333333,0,165.6310425
2.15,0,165.6310577
2.166666667,0,165.6310883
2.183333333,0,165.6311035
2.2,0,165.6311188
2.216666667,0,165.631134
2.233333333,0,165.631134
2.25,0,165.6311493
2.266666667,0,165.6311493
2.283333333,0,165.6311493
2.3,0,165.6311493
2.316666667,0,165.6311493
2.333333333,0,165.6311646
2.35,0,165.6311646
2.366666667,0,165.6311646
2.383333333,0,165.6311646
2.4,0,165.6311646
2.416666667,0,165.6311646
2.433333333,0,165.6311646
2.45,0,165.6311646
2.466666667,0,165.6311646
2.483333333,0,165.6311646
2.5,0,165.6311646
2.516666667,0,165.6311493
2.533333333,0,165.6311493
2.55,0,165.6311493
2.566666667,0,165.6311493
2.583333333,0,165.6311493
2.6,0,165.6311493
2.616666667,0,165.6311493
2.633333333,0,165.6311493
2.65,0,165.6311493
2.666666667,0,165.6311493
2.683333333,0,165.6311493
2.7,0,165.6311493
2.716666667,0,165.6311493
2.733333333,0,165.6311493
2.75,0,165.6311493
2.766666667,0,165.6311493
2.783333333,0,165.6311493
2.8,0,165.6311493
2.816666667,0,165.6311493
2.833333333,0,165.6311493
2.85,0,165.6311493
2.866666667,0,165.6311493
2.883333333,0,165.6311493
2.9,0,165.6311493
2.916666667,0,165.6311493
2.933333333,0,165.6311493
2.95,0,165.6311493
2.966666667,0,165.6311493
2.983333333,0,165.6311493
3,0,165.6311493
3.016666667,0,165.6311493
3.033333333,0,165.6311493
3.05,0,165.6311493
3.066666667,0,165.6311493
3.083333333,0,165.6311493
3.1,0,165.6311493
3.116666667,0,165.6311493
3.133333333,0,165.6311493
3.15,0,165.6311493
3.166666667,0,165.6311493
3.183333333,0,165.6311493
3.2,0,165.6311493
3.216666667,0,165.6311493
3.233333333,0,165.6311493
3.25,0,165.6311493
3.266666667,0,165.6311493
3.283333333,0,165.6311493
3.3,0,165.6311493
3.316666667,0,165.6311493
3.333333333,0,165.6311493
3.35,0,165.6311493
3.366666667,0,165.6311493
3.383333333,0,165.6311493
3.4,0,165.6311493
3.416666667,0,165.6311493
3.433333333,0,165.6311493
3.45,0,165.6311493
3.466666667,0,165.6311493
3.483333333,0,165.6311493
3.5,0,165.6311493
3.516666667,0,165.6311493
3.533333333,0,165.6311493
3.55,0,165.6311493
3.566666667,0,165.6311493
3.583333333,0,165.6311493
3.6,0,165.6311493
3.616666667,0,165.6311493
3.633333333,0,165.6311493
3.65,0,165.6311493
3.666666667,0,165.6311493
3.683333333,0,165.6311493
3.7,0,165.6311493
3.716666667,0,165.6311493
3.733333333,0,165.6311493
3.75,0,165.6311493
3.766666667,0,165.6311493
3.783333333,0,165.6311493
3.8,0,165.6311493
3.816666667,0,165.6311493
3.833333333,0,165.6311493
3.85,0,165.6311493
3.866666667,0,165.6311493
3.883333333,0,165.6311493
3.9,0,165.6311493
3.916666667,0,165.6311493
3.933333333,0,165.6311493
3.95,0,165.6311493
3.966666667,0,165.6311493
3.983333333,0,165.6311493
4,0,165.6311493
4.016666667,0,165.6311493
4.033333333,0,165.6311493
4.05,0,165.6311493
4.066666667,0,165.6311493
4.083333333,0,165.6311493
4.1,0,165.6311493
4.116666667,0,165.6311493
4.133333333,0,165.6311493

